Observation of Half-Quantum Vorticity in an Iron-based Superconductor

Half-quantum vortices -- topological excitations carrying half the superconducting flux quantum -- are predicted to emerge in spin-triplet superconductors, where the spin component of order parameter enables fractional flux quantization. We present direct transport signatures of half-quantum vorticity in single-crystal Fe(Te,Se), an iron-based superconductor with helical Dirac surface states. Using mesoscopic superconducting ring devices, we observe half-integer quantum oscillations arising from the splitting of quantized fluxoid states, further supported by distinct signatures of trapped half-integer fluxoids. The quantum oscillations are modulated by a background symmetry, set by the relative orientation of the DC bias current and perpendicular magnetic field, consistent with strong spin-orbit coupling. These findings demonstrate the long-sought half-quantum vorticity in spin-polarized superconductors and open new directions toward non-Abelian excitations in quantum materials and scalable topological qubits.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
